Rewriting or Reweighting? A Geometric Account in Language Models

Post-training can substantially alter language-model behavior, yet aggregate behavior rates do not reveal whether training removes an existing mechanism, creates a new one, or changes how an inherited mechanism is used. We study this question through two mechanistically distinct failures, repetition as a decoding-attractor pathology and sycophancy as a preference-related alignment failure. We introduce behavioral manifold analysis, which isolates behavior-specific geometry by selecting sparse behavior-associated coordinates and lifting them into low-dimensional local charts. We construct these charts in two complementary spaces. ACT captures runtime activation states, while NOC quantifies how strongly the model routes functional information flow through the shared behavior-associated subspace. Across multiple model families, the resulting charts are highly compressed and partially alignable across architectures. Contribution-space charts expose a more architecture-robust shared core, whereas activation-space charts retain stronger family-specific structure. Tracking these charts through controlled post-training reveals a consistent asymmetry. Supervised fine-tuning substantially alters the inherited behavioral geometry, whereas reward optimization changes behavior while largely preserving the underlying chart. This geometric perspective provides a unified framework for understanding the mechanistic distinction between the two objectives. SFT tends to rewrite behavioral geometry, whereas reward optimization primarily reweights it. Code is available at https://github.com/ronglingze/Manifold-Analysis

==> ASSET_SHA256SUMS.txt <==
aa9b356ea221503456e96defb515380fb102dec61a6a82a3e66e25c3b80dc92c  data__repetition_rneurons.csv
62d152a1f7ce8d0337e38b6fbe603d1d6cbfb12e1a828b37ae9b6f1f2fdb5127  data__repetition_training_summary.csv
f3013a3342adf5729e9da310fcce5370b4acce19d119c6eefcdc28f148f38445  data__sycophancy_pca_act.csv
0cf831411f5f7c4348e25096c7c436c0792727ce8ce86e799523c2b877ff04bf  data__sycophancy_pca_cett.csv
f2cdbbe2b743c81391e722dfdca919ce0a165f51ba8426d5bc5e261ad86611b0  data__sycophancy_training_summary.csv
9c053d44ae3227a2b18392c04c26d172606ce75c51711ecec513bef983942021  figures__act_noc_four_regimes.pdf
cff2638cfe284ef87076a006197f8e1a43f50de5a3bf0cef03512e52f7c73d5a  figures__angle_bars.pdf
352406d5bc19fc1665a629961ba7c69ae2ae8202e4edef613e4ab220c7a560c4  figures__angle_bars.png
0ab68b8aaf3ad22d6191a1298d87f77ad76c8c6e123da20318e167c75237678c  figures__cross_model_atlas__cca_mean_act.pdf
8efccc3e3205f96792ddbfce3793cdc004f1d7dab6fd37f523cc94a5a4d4e699  figures__cross_model_atlas__cca_mean_noc.pdf
0262f439c511c1932881d4bcf7716eb8d0d0c2ac8c284750ff342f859e4240d8  figures__cross_model_atlas__cca_primary_act.pdf
4cb2a587c3d8606250764e2cc4f7049d9b268ac57bc5a45103d99cc253d4d044  figures__cross_model_atlas__cca_primary_noc.pdf
7cd26bf185103c6723b65218f8a42614b0dc6cb1ed0a5017fe457302b27fd364  figures__cross_model_atlas__cca_random_mean_act.pdf
f7a57cf164a75ab54abef778b76fbd8508f17124724807864135cd2d15bff422  figures__cross_model_atlas__cca_random_mean_noc.pdf
75348e355c7af32b73b10b24837e3044df5cce70d248c417363338e7b0980f85  figures__cross_model_atlas__cca_random_primary_act.pdf
7275ef91457ee6b25acf8490cd118fde440495187ae55bc8bbee6e25023dfcd0  figures__cross_model_atlas__cca_random_primary_noc.pdf
961870fb555d743d5c9735cf5e9018cdbd0c08fe76c1c1fef4c75276bb1f85f8  figures__cross_model_atlas__classifier_direction.pdf
2349b4a1df0287a2492ebbdeb7bd02fd9fc7eb6e607727754dd696fb11c4a5d7  figures__cross_model_atlas__probe_kdim_act.pdf
b0df2886a8a3294179b29afa2a5b0d57d622b600e68efa16d98edbce2a50ead9  figures__cross_model_atlas__probe_kdim_noc.pdf
2d6d016443ed65c0dea7a7268657c60066499477c0dc4b3e0834f66fbc86314e  figures__cross_model_atlas__probe_random_kdim_act.pdf
89fc9de0caefc749a5f92ff39b399217d6c6daa8e6814cbca72b0e3d6e8b5fe7  figures__cross_model_atlas__probe_random_kdim_noc.pdf
573e3a174843910f88f0da324c7b56bb250ba9121f67921e99630b684a556c99  figures__cross_model_atlas__probe_random_top2_act.pdf
df0da1a05235eb925b901cdd15b5404a2053e54f1bbc85add575828633f17a69  figures__cross_model_atlas__probe_random_top2_noc.pdf
160d3f282ba486e4212bef719303ce469fb4a5fa32b7aede8b0f8c1d43bcf520  figures__cross_model_atlas__probe_top2_act.pdf
00e9a9f7ccff3af0e17d133ef8a89de400f8776d3b50a2c421bcc505fd85d795  figures__cross_model_atlas__probe_top2_noc.pdf
48e27b76bd7d0c16bdfe2bdbc1bd71c1e41834557ac619e2729444cb4b8ea010  figures__geometry_vs_behavior.pdf
832f2469fce29a12ae8d1bc4ff30d609a4731b4f4c86815d1e00680198293355  figures__geometry_vs_behavior.png
b99f342057a173757bca7934b1f43cb3499d4bcba7e7f7eafc02135eb5aea789  figures__llama31_8b_bac_layer_distribution.pdf
85b8da7d43266eeaa7e3b61c4c74d1ad2b20fc3093d396a5de8851543edde0c7  figures__logos__gemma.png
514ad9e55be4396e387dffa8f15f8777b4afbe0900975caea301049621832f9e  figures__logos__llama.png
f6896be43b559facb3c958fcafc3f974d09a2ff9b73e7be335a49dfefd4ad397  figures__logos__mistral.png
90f92beec693406f9a34c9db903e04eb94e2c3b4dadae49ae31b65115e3f6535  figures__logos__openai.png
256e1b493c8243d91414896bf77709e02541c8ea69fadad6b32a6d221107968f  figures__logos__qwen.png
2f58a965838e068f351d9e9caf8230b703385627963860f89b36b150863268dd  figures__low_rank_evidence.pdf
4859316ad86263483dc76395501f08f3e28b7638aad70aa5b72b702956f0b070  figures__low_rank_evidence.png
fa0c58490aed6dfb1372ca89b40b8a67bcab7a3385a0f23d40c62192bf2e1035  figures__repetition_ACT_chart.pdf
f8ae972342675b72cd33d271b81afb8be4b61b1fd753f68ac8d0be536a57ef5b  figures__repetition_NOC_chart.pdf
11dc7e5f2575901c6accf0bf1ca86312edd00dedd4f3a866d49cde1b8d2d905b  figures__repetition_geometry_behavior_trajectory.pdf
57424eaf6db2e66eb898ffb3723312447944e31ac93c22266f0c9a2d468541e3  figures__repetition_projector_overlap_trajectory.pdf
b29a4e39cc6dfb59af5e9afc7d0f6781c5a4f962a279b413a9ce9d114091b300  figures__repetition_trajectory_ACT.pdf
c73f10208a593ff6c68ef67beaae37d13aadb2918cc60cf0e3048b13ed05fc12  figures__sharedness_bars.pdf
9b9cd72d3d9262e7a10a8c8050400b7f27bc07092f0a830192d4a10279f9d086  figures__sharedness_bars.png
4930310118787fd4dfb7cd5087838325ef6de09bc07e3923b525842bdbf7747b  figures__steering__act_subspace_gemma.pdf
59d38eaa345ff95c7ca53e53f427f4053e4170bec311f43aa91f32b1047c13d8  figures__steering__act_subspace_llama.pdf
197beceddb1b95cd11380104d9bca88ca605f1098c9c65f72dda7a1fefcfd039  figures__steering__act_subspace_mistral.pdf
fc378574f5b4b8113035bcd3d3f8074bea2e804057fdcde8fa4c4f10dec9c507  figures__steering__act_subspace_qwen.pdf
3be3555ed8cac015cfcde955331a6de997ab425cbeb2c1106f41d434e6d76b9d  figures__steering__noc_neuron_gemma.pdf
ef35a8ffd746ebbb8c007d863e0cf7d466e9335d1ea8a01561e4ec4c31f530a8  figures__steering__noc_neuron_llama.pdf
7886b29bb6fc93602f8242b6d977d94504fddc3575672d47a06f13d7ac71b8bc  figures__steering__noc_neuron_mistral.pdf
150e0b05b0dd3d3e917639ba05fb0dec27f7b117a6ce978a6803f10d9d845d21  figures__steering__noc_neuron_qwen.pdf
da759ce6cbd1fd9dd044cdbf262ef4d991a05cf16209aa765fdd2dead84f7159  figures__strength_landscape__base_instruct_causal_delta.pdf
f082c0a9997a7f72e46f307941103f3f544ebea9f5810f8046936cf41cd100d2  figures__strength_landscape__base_instruct_uniformity_delta.pdf
4b2353f8639b3f50be20d39f70727a2f0b4523f6cc7b6b5c50386d1a954aefe4  figures__strength_landscape__cross_model_strength_landscape.pdf
91c1000f72982da1a72499370828051a42b3513e3eb42223b08b677952f3a1e6  figures__sycho_behavior_geometry_objective_grid.pdf
45d2cb923015fd9139d4273f4329727ce345633930ca114b6e4a2234956c03d5  figures__sycho_grassmann_overlap_overview.pdf
996a202dc4cf0b8dd14f7f034a1c4758fde411434afa70ea2eff8b21c005fba7  figures__syco_act_chart.pdf
49cde970e237d9d76050b04516a43fbedef4fc8f6c51ff98fc56b8f16c27d7a9  figures__sycophancy_ACT_chart.pdf
8706b5bc86dd1614e8f6f576ce22b9536851e605735a9de1826af87e0e1b4eb0  figures__sycophancy_NOC_chart.pdf
c99b415f1b96348f7fca95f21226fd0dd1d48b9730a3c2fc1b7a83438a7875a5  figures__sycophancy_paths__syco_0003_RL.pdf
074d78c0e4fcdc7e9729700d37fea8f213b2c1341c599af27fff0550808f9339  figures__sycophancy_paths__syco_0003_SFT.pdf
68843c9590f5299f5838ba864ffb0b02aef132601312a1d017e5a7b79578f820  figures__sycophancy_paths__syco_0003_SFT_RL.pdf
ad505ead07d19834d06fe44392167a0fa11339658a002029db17835f207e6737  figures__sycophancy_paths__syco_0003_base.pdf
7937406ad08ae20e73557387c3ab1fd865d160b1fbd43ed8dc57bd7e661f7cac  figures__sycophancy_paths__syco_0005_RL.pdf
258d532d7566f901574d24210b3d6f5cf9f1b59ae66082b1fe8e278e795e1221  figures__sycophancy_paths__syco_0005_SFT.pdf
610dc67445dac9b199ca87d1f812832d05582320f96b29ea29e56f9d39765f2c  figures__sycophancy_paths__syco_0005_SFT_RL.pdf
5df3301b524a229560e8ff2d1a457cca3b2a6d2f1e0ea9321bccb34d268d41be  figures__sycophancy_paths__syco_0005_base.pdf
9c5e4861be738e53e7ddf95e847dd50e73ebdaa9d49abb765775e845bb6a2ea8  figures__sycophancy_paths__syco_0009_RL.pdf
afab307ba2d44fb6ae8e2b788a06d8be523c5ba14f0599a2c5cc37efc60b5974  figures__sycophancy_paths__syco_0009_SFT.pdf
260af822b661c19ba8e74fe13797280a1757168fc51541f655c3c347e8f2d974  figures__sycophancy_paths__syco_0009_SFT_RL.pdf
6ae047e25ec062e30ddc7904a0024e3619fc1f362b9cc87a3cae99d3590b02a2  figures__sycophancy_paths__syco_0009_base.pdf
3079167c591525ede404f1780aeff642d36ca551218a884d795b11e5ea2314df  figures__sycophancy_paths__syco_0010_RL.pdf
e65fac04291e5b25117b5bcbbbcae85e2f33101b4058903b590816c2958d04e1  figures__sycophancy_paths__syco_0010_SFT.pdf
4a75c1288a0006075a4f498b4dbe670130c6d702772d59051808f615b8ba8808  figures__sycophancy_paths__syco_0010_SFT_RL.pdf
b4f66dd26e118617a7bc5b93574bba3e9f28305e86da74c743cbff250ad9a7be  figures__sycophancy_paths__syco_0010_base.pdf
75c3f70fd189815458aaa9922a6a997050575b1825325461ba23f1ff4ab57a36  figures__sycophancy_trajectories.pdf
cd292a57e5dbebce45266757f26d6896da5a90a6aa94e76bc4ac92b4457f018c  figures__sycophancy_trajectories.png
5afd131ab3cbdf828c96ad89cad5460175167c3abbaf567328ee5e6e541f6475  figures__trajectory__rep_act_135_b5.pdf
8148cd3055748823a44d0784ee7390c9f15171e0f350b24608e6d7d17dcad42d  figures__trajectory__rep_act_186_b9.pdf
16403080ebc3ec04426d1fa89612d7e3aa8b67eb77d6988fd7703b85454e1c5c  figures__trajectory__rep_act_193_b46.pdf
60cc3488d58420acb7a741f44304e9f9185845e3c3e7fa0dcb2f0626cd33fb69  figures__trajectory__rep_act_221_b12.pdf
3884be2e3d2ddc752e0f8ede3ee6a1177f0d98e527d0e42ad4922007f316b42a  figures__trajectory__rep_act_296_a0.pdf
9eb2e81458404259fbbee033c2deeee6e4dbcfb4e36a53b8bbdfb775235ecf3b  figures__trajectory__rep_act_389_a42.pdf
22173f644f80fe4ee3a40c784ebe03a1b7c0698d96dbab8944ecd8e052ddbd7d  figures__trajectory__rep_act_425_b26.pdf
7b40a728485475dadb50650ec28acc1664749606d1ceed494edadc6fc3c9b2a9  figures__trajectory__rep_act_93_a13.pdf
951f6ce3433159fc4cf29b36920145a3acd43bbf76a21780a44848b641856eb2  figures__trajectory__rep_act_para79.pdf
1e2402aaab30f46d968debd2843cbe3ce68667a2e6102aa79231d0a27939ab30  figures__trajectory__rep_noc_135_b5.pdf
7e5590df1a7a0ff2751c1113415f307201b05a1207e60abe9b8d8ed79fe0b161  figures__trajectory__rep_noc_186_b9.pdf
0e3495727a054ffb2f9a6eaccd606166d019236805f740a29914f837d8f53c9f  figures__trajectory__rep_noc_193_b46.pdf
2f60df4666c8ca4330462af0778d80f81208a76af7eac52a3943ff9b11f8dac4  figures__trajectory__rep_noc_221_b12.pdf
15e5d1964a8b518969c1649cebf773b9385782c722dd6571155d74365cb4d195  figures__trajectory__rep_noc_296_a0.pdf
44b8cfde667df55bf3e5e3b1722692cefe0438dd4f549c885b35c40f556c7bf4  figures__trajectory__rep_noc_425_b26.pdf
49525cb7939d4717b62e12d3d526735e1a1a392a0172b1952b177d25948e8a2f  figures__trajectory__syco_act_0922.pdf
28fc7a0d70ca3d4dcba996d1f86bf582c86f9d2bb064e095416874909f931c5b  figures__trajectory__syco_act_1256.pdf
446e048b9c9c1a6f7ca91dde17df5b2af5a3f4cdf2117c12ae1c0c75fdedda8c  figures__trajectory__syco_act_2640.pdf
cd70b62c223a6cbd296f653a6f129fb7da8cb8763ef091177368c714cdb165a9  figures__trajectory__syco_act_2771.pdf
078a87e2eadee63b12a5c3b36a82bb68f40b11f5309676259b60446854b00744  figures__trajectory__syco_noc_1256.pdf


==> FLAT_FILE_MAP.tsv <==
original_path	flat_filename
ASSET_SHA256SUMS.txt	ASSET_SHA256SUMS.txt
BUILD_VARIANTS.md	BUILD_VARIANTS.md
CHANGELOG.md	CHANGELOG.md
README.md	README.md
ReproducibilityChecklist.tex	ReproducibilityChecklist.tex
VERIFICATION_REPORT.md	VERIFICATION_REPORT.md
aaai2027.bst	aaai2027.bst
aaai2027.sty	aaai2027.sty
data/repetition_rneurons.csv	data__repetition_rneurons.csv
data/repetition_training_summary.csv	data__repetition_training_summary.csv
data/sycophancy_pca_act.csv	data__sycophancy_pca_act.csv
data/sycophancy_pca_cett.csv	data__sycophancy_pca_cett.csv
data/sycophancy_training_summary.csv	data__sycophancy_training_summary.csv
figures/Big.png	figures__Big.png
figures/act_noc_four_regimes.pdf	figures__act_noc_four_regimes.pdf
figures/angle_bars.pdf	figures__angle_bars.pdf
figures/angle_bars.png	figures__angle_bars.png
figures/cross_model_atlas/cca_mean_act.pdf	figures__cross_model_atlas__cca_mean_act.pdf
figures/cross_model_atlas/cca_mean_noc.pdf	figures__cross_model_atlas__cca_mean_noc.pdf
figures/cross_model_atlas/cca_primary_act.pdf	figures__cross_model_atlas__cca_primary_act.pdf
figures/cross_model_atlas/cca_primary_noc.pdf	figures__cross_model_atlas__cca_primary_noc.pdf
figures/cross_model_atlas/cca_random_mean_act.pdf	figures__cross_model_atlas__cca_random_mean_act.pdf
figures/cross_model_atlas/cca_random_mean_noc.pdf	figures__cross_model_atlas__cca_random_mean_noc.pdf
figures/cross_model_atlas/cca_random_primary_act.pdf	figures__cross_model_atlas__cca_random_primary_act.pdf
figures/cross_model_atlas/cca_random_primary_noc.pdf	figures__cross_model_atlas__cca_random_primary_noc.pdf
figures/cross_model_atlas/classifier_direction.pdf	figures__cross_model_atlas__classifier_direction.pdf
figures/cross_model_atlas/probe_kdim_act.pdf	figures__cross_model_atlas__probe_kdim_act.pdf
figures/cross_model_atlas/probe_kdim_noc.pdf	figures__cross_model_atlas__probe_kdim_noc.pdf
figures/cross_model_atlas/probe_random_kdim_act.pdf	figures__cross_model_atlas__probe_random_kdim_act.pdf
figures/cross_model_atlas/probe_random_kdim_noc.pdf	figures__cross_model_atlas__probe_random_kdim_noc.pdf
figures/cross_model_atlas/probe_random_top2_act.pdf	figures__cross_model_atlas__probe_random_top2_act.pdf
figures/cross_model_atlas/probe_random_top2_noc.pdf	figures__cross_model_atlas__probe_random_top2_noc.pdf
figures/cross_model_atlas/probe_top2_act.pdf	figures__cross_model_atlas__probe_top2_act.pdf
figures/cross_model_atlas/probe_top2_noc.pdf	figures__cross_model_atlas__probe_top2_noc.pdf
figures/decomposition/final/noc_activation_maxabs.pdf	figures__decomposition__final__noc_activation_maxabs.pdf
figures/decomposition/final/noc_subspace_maxabs.pdf	figures__decomposition__final__noc_subspace_maxabs.pdf
figures/decomposition/stages/act_activation/stage_01.pdf	figures__decomposition__stages__act_activation__stage_01.pdf
figures/decomposition/stages/act_activation/stage_02.pdf	figures__decomposition__stages__act_activation__stage_02.pdf
figures/decomposition/stages/act_activation/stage_03.pdf	figures__decomposition__stages__act_activation__stage_03.pdf
figures/decomposition/stages/act_activation/stage_04.pdf	figures__decomposition__stages__act_activation__stage_04.pdf
figures/decomposition/stages/act_activation/stage_05.pdf	figures__decomposition__stages__act_activation__stage_05.pdf
figures/decomposition/stages/act_activation/stage_06.pdf	figures__decomposition__stages__act_activation__stage_06.pdf
figures/decomposition/stages/act_activation/stage_07.pdf	figures__decomposition__stages__act_activation__stage_07.pdf
figures/decomposition/stages/act_activation/stage_08.pdf	figures__decomposition__stages__act_activation__stage_08.pdf
figures/decomposition/stages/act_activation/stage_09.pdf	figures__decomposition__stages__act_activation__stage_09.pdf
figures/decomposition/stages/act_activation/stage_10.pdf	figures__decomposition__stages__act_activation__stage_10.pdf
figures/decomposition/stages/act_subspace/stage_01.pdf	figures__decomposition__stages__act_subspace__stage_01.pdf
figures/decomposition/stages/act_subspace/stage_02.pdf	figures__decomposition__stages__act_subspace__stage_02.pdf
figures/decomposition/stages/act_subspace/stage_03.pdf	figures__decomposition__stages__act_subspace__stage_03.pdf
figures/decomposition/stages/act_subspace/stage_04.pdf	figures__decomposition__stages__act_subspace__stage_04.pdf
figures/decomposition/stages/act_subspace/stage_05.pdf	figures__decomposition__stages__act_subspace__stage_05.pdf
figures/decomposition/stages/act_subspace/stage_06.pdf	figures__decomposition__stages__act_subspace__stage_06.pdf
figures/decomposition/stages/act_subspace/stage_07.pdf	figures__decomposition__stages__act_subspace__stage_07.pdf
figures/decomposition/stages/act_subspace/stage_08.pdf	figures__decomposition__stages__act_subspace__stage_08.pdf
figures/decomposition/stages/act_subspace/stage_09.pdf	figures__decomposition__stages__act_subspace__stage_09.pdf
figures/decomposition/stages/act_subspace/stage_10.pdf	figures__decomposition__stages__act_subspace__stage_10.pdf
figures/decomposition/stages/noc_activation/stage_01.pdf	figures__decomposition__stages__noc_activation__stage_01.pdf
figures/decomposition/stages/noc_activation/stage_02.pdf	figures__decomposition__stages__noc_activation__stage_02.pdf
figures/decomposition/stages/noc_activation/stage_03.pdf	figures__decomposition__stages__noc_activation__stage_03.pdf
figures/decomposition/stages/noc_activation/stage_04.pdf	figures__decomposition__stages__noc_activation__stage_04.pdf
figures/decomposition/stages/noc_activation/stage_05.pdf	figures__decomposition__stages__noc_activation__stage_05.pdf
figures/decomposition/stages/noc_activation/stage_06.pdf	figures__decomposition__stages__noc_activation__stage_06.pdf
figures/decomposition/stages/noc_activation/stage_07.pdf	figures__decomposition__stages__noc_activation__stage_07.pdf
figures/decomposition/stages/noc_activation/stage_08.pdf	figures__decomposition__stages__noc_activation__stage_08.pdf
figures/decomposition/stages/noc_activation/stage_09.pdf	figures__decomposition__stages__noc_activation__stage_09.pdf
figures/decomposition/stages/noc_activation/stage_10.pdf	figures__decomposition__stages__noc_activation__stage_10.pdf
figures/decomposition/stages/noc_subspace/stage_01.pdf	figures__decomposition__stages__noc_subspace__stage_01.pdf
figures/decomposition/stages/noc_subspace/stage_02.pdf	figures__decomposition__stages__noc_subspace__stage_02.pdf
figures/decomposition/stages/noc_subspace/stage_03.pdf	figures__decomposition__stages__noc_subspace__stage_03.pdf
figures/decomposition/stages/noc_subspace/stage_04.pdf	figures__decomposition__stages__noc_subspace__stage_04.pdf
figures/decomposition/stages/noc_subspace/stage_05.pdf	figures__decomposition__stages__noc_subspace__stage_05.pdf
figures/decomposition/stages/noc_subspace/stage_06.pdf	figures__decomposition__stages__noc_subspace__stage_06.pdf
figures/decomposition/stages/noc_subspace/stage_07.pdf	figures__decomposition__stages__noc_subspace__stage_07.pdf
figures/decomposition/stages/noc_subspace/stage_08.pdf	figures__decomposition__stages__noc_subspace__stage_08.pdf
figures/decomposition/stages/noc_subspace/stage_09.pdf	figures__decomposition__stages__noc_subspace__stage_09.pdf
figures/decomposition/stages/noc_subspace/stage_10.pdf	figures__decomposition__stages__noc_subspace__stage_10.pdf
figures/decomposition/trajectories/act_activation_zscore.pdf	figures__decomposition__trajectories__act_activation_zscore.pdf
figures/decomposition/trajectories/act_subspace_zscore.pdf	figures__decomposition__trajectories__act_subspace_zscore.pdf
figures/decomposition/trajectories/noc_activation_zscore.pdf	figures__decomposition__trajectories__noc_activation_zscore.pdf
figures/decomposition/trajectories/noc_subspace_zscore.pdf	figures__decomposition__trajectories__noc_subspace_zscore.pdf
figures/geometry_vs_behavior.pdf	figures__geometry_vs_behavior.pdf
figures/geometry_vs_behavior.png	figures__geometry_vs_behavior.png
figures/llama31_8b_bac_layer_distribution.pdf	figures__llama31_8b_bac_layer_distribution.pdf
figures/logos/gemma.png	figures__logos__gemma.png
figures/logos/llama.png	figures__logos__llama.png
figures/logos/mistral.png	figures__logos__mistral.png
figures/logos/openai.png	figures__logos__openai.png
figures/logos/qwen.png	figures__logos__qwen.png
figures/low_rank_evidence.pdf	figures__low_rank_evidence.pdf
figures/low_rank_evidence.png	figures__low_rank_evidence.png
figures/repetition_ACT_chart.pdf	figures__repetition_ACT_chart.pdf
figures/repetition_NOC_chart.pdf	figures__repetition_NOC_chart.pdf
figures/repetition_geometry_behavior_trajectory.pdf	figures__repetition_geometry_behavior_trajectory.pdf
figures/repetition_projector_overlap_trajectory.pdf	figures__repetition_projector_overlap_trajectory.pdf
figures/repetition_trajectory_ACT.pdf	figures__repetition_trajectory_ACT.pdf
figures/sharedness_bars.pdf	figures__sharedness_bars.pdf
figures/sharedness_bars.png	figures__sharedness_bars.png
figures/steering/act_subspace_gemma.pdf	figures__steering__act_subspace_gemma.pdf
figures/steering/act_subspace_llama.pdf	figures__steering__act_subspace_llama.pdf
figures/steering/act_subspace_mistral.pdf	figures__steering__act_subspace_mistral.pdf
figures/steering/act_subspace_qwen.pdf	figures__steering__act_subspace_qwen.pdf
figures/steering/noc_neuron_gemma.pdf	figures__steering__noc_neuron_gemma.pdf
figures/steering/noc_neuron_llama.pdf	figures__steering__noc_neuron_llama.pdf
figures/steering/noc_neuron_mistral.pdf	figures__steering__noc_neuron_mistral.pdf
figures/steering/noc_neuron_qwen.pdf	figures__steering__noc_neuron_qwen.pdf
figures/strength_landscape/base_instruct_causal_delta.pdf	figures__strength_landscape__base_instruct_causal_delta.pdf
figures/strength_landscape/base_instruct_uniformity_delta.pdf	figures__strength_landscape__base_instruct_uniformity_delta.pdf
figures/strength_landscape/cross_model_strength_landscape.pdf	figures__strength_landscape__cross_model_strength_landscape.pdf
figures/sycho_behavior_geometry_objective_grid.pdf	figures__sycho_behavior_geometry_objective_grid.pdf
figures/sycho_grassmann_overlap_overview.pdf	figures__sycho_grassmann_overlap_overview.pdf
figures/syco_act_chart.pdf	figures__syco_act_chart.pdf
figures/sycophancy_ACT_chart.pdf	figures__sycophancy_ACT_chart.pdf
figures/sycophancy_NOC_chart.pdf	figures__sycophancy_NOC_chart.pdf
figures/sycophancy_paths/syco_0003_RL.pdf	figures__sycophancy_paths__syco_0003_RL.pdf
figures/sycophancy_paths/syco_0003_SFT.pdf	figures__sycophancy_paths__syco_0003_SFT.pdf
figures/sycophancy_paths/syco_0003_SFT_RL.pdf	figures__sycophancy_paths__syco_0003_SFT_RL.pdf
figures/sycophancy_paths/syco_0003_base.pdf	figures__sycophancy_paths__syco_0003_base.pdf
figures/sycophancy_paths/syco_0005_RL.pdf	figures__sycophancy_paths__syco_0005_RL.pdf
figures/sycophancy_paths/syco_0005_SFT.pdf	figures__sycophancy_paths__syco_0005_SFT.pdf
figures/sycophancy_paths/syco_0005_SFT_RL.pdf	figures__sycophancy_paths__syco_0005_SFT_RL.pdf
figures/sycophancy_paths/syco_0005_base.pdf	figures__sycophancy_paths__syco_0005_base.pdf
figures/sycophancy_paths/syco_0009_RL.pdf	figures__sycophancy_paths__syco_0009_RL.pdf
figures/sycophancy_paths/syco_0009_SFT.pdf	figures__sycophancy_paths__syco_0009_SFT.pdf
figures/sycophancy_paths/syco_0009_SFT_RL.pdf	figures__sycophancy_paths__syco_0009_SFT_RL.pdf
figures/sycophancy_paths/syco_0009_base.pdf	figures__sycophancy_paths__syco_0009_base.pdf
figures/sycophancy_paths/syco_0010_RL.pdf	figures__sycophancy_paths__syco_0010_RL.pdf
figures/sycophancy_paths/syco_0010_SFT.pdf	figures__sycophancy_paths__syco_0010_SFT.pdf
figures/sycophancy_paths/syco_0010_SFT_RL.pdf	figures__sycophancy_paths__syco_0010_SFT_RL.pdf
figures/sycophancy_paths/syco_0010_base.pdf	figures__sycophancy_paths__syco_0010_base.pdf
figures/sycophancy_trajectories.pdf	figures__sycophancy_trajectories.pdf
figures/sycophancy_trajectories.png	figures__sycophancy_trajectories.png
figures/trajectory/rep_act_135_b5.pdf	figures__trajectory__rep_act_135_b5.pdf
figures/trajectory/rep_act_186_b9.pdf	figures__trajectory__rep_act_186_b9.pdf
figures/trajectory/rep_act_193_b46.pdf	figures__trajectory__rep_act_193_b46.pdf
figures/trajectory/rep_act_221_b12.pdf	figures__trajectory__rep_act_221_b12.pdf
figures/trajectory/rep_act_296_a0.pdf	figures__trajectory__rep_act_296_a0.pdf
figures/trajectory/rep_act_389_a42.pdf	figures__trajectory__rep_act_389_a42.pdf
figures/trajectory/rep_act_425_b26.pdf	figures__trajectory__rep_act_425_b26.pdf
figures/trajectory/rep_act_93_a13.pdf	figures__trajectory__rep_act_93_a13.pdf
figures/trajectory/rep_act_para79.pdf	figures__trajectory__rep_act_para79.pdf
figures/trajectory/rep_noc_135_b5.pdf	figures__trajectory__rep_noc_135_b5.pdf
figures/trajectory/rep_noc_186_b9.pdf	figures__trajectory__rep_noc_186_b9.pdf
figures/trajectory/rep_noc_193_b46.pdf	figures__trajectory__rep_noc_193_b46.pdf
figures/trajectory/rep_noc_221_b12.pdf	figures__trajectory__rep_noc_221_b12.pdf
figures/trajectory/rep_noc_296_a0.pdf	figures__trajectory__rep_noc_296_a0.pdf
figures/trajectory/rep_noc_425_b26.pdf	figures__trajectory__rep_noc_425_b26.pdf
figures/trajectory/syco_act_0922.pdf	figures__trajectory__syco_act_0922.pdf
figures/trajectory/syco_act_1256.pdf	figures__trajectory__syco_act_1256.pdf
figures/trajectory/syco_act_2640.pdf	figures__trajectory__syco_act_2640.pdf
figures/trajectory/syco_act_2771.pdf	figures__trajectory__syco_act_2771.pdf
figures/trajectory/syco_noc_1256.pdf	figures__trajectory__syco_noc_1256.pdf
main.pdf	main.pdf
main.tex	main.tex
main_submission.pdf	main_submission.pdf
references.bib	references.bib
sections/01_intro.tex	sections__01_intro.tex
sections/02_related_work.tex	sections__02_related_work.tex
sections/03_framework.tex	sections__03_framework.tex
sections/05_results_manifolds.tex	sections__05_results_manifolds.tex
sections/06_results_training.tex	sections__06_results_training.tex
sections/08_discussion.tex	sections__08_discussion.tex
sections/appendix_tables.tex	sections__appendix_tables.tex
sections/supplement/b_data_and_features.tex	sections__supplement__b_data_and_features.tex
sections/supplement/c_subspace_estimation.tex	sections__supplement__c_subspace_estimation.tex
sections/supplement/d_steering.tex	sections__supplement__d_steering.tex
sections/supplement/e_posttraining.tex	sections__supplement__e_posttraining.tex
sections/supplement/f_full_tables.tex	sections__supplement__f_full_tables.tex
sections/supplement/h_model_theory.tex	sections__supplement__h_model_theory.tex
sections/supplement/i_Occupancy_Gain.tex	sections__supplement__i_Occupancy_Gain.tex
sections/supplement/j_fisher_derivation.tex	sections__supplement__j_fisher_derivation.tex
sections/supplement/k_Leakage_Control.tex	sections__supplement__k_Leakage_Control.tex
sections/supplement/l_Vis_Behavioral_Charts.tex	sections__supplement__l_Vis_Behavioral_Charts.tex
sections/supplement/m_Trajectory.tex	sections__supplement__m_Trajectory.tex
sections/supplement/n_Sycophancy_Path.tex	sections__supplement__n_Sycophancy_Path.tex
sections/supplement/o_Coordinate_Statistics.tex	sections__supplement__o_Coordinate_Statistics.tex
sections/supplement/p_bac_layer_distri.tex	sections__supplement__p_bac_layer_distri.tex
sections/supplement/q_Cross-ModelBehavioralAtlas.tex	sections__supplement__q_Cross-ModelBehavioralAtlas.tex
sections/supplement/r_MetricsCheckpointAnalysis.tex	sections__supplement__r_MetricsCheckpointAnalysis.tex
sections/supplement/s_PublicAlignmentEffects.tex	sections__supplement__s_PublicAlignmentEffects.tex
sections/supplement/t_DatasetSize.tex	sections__supplement__t_DatasetSize.tex
sections/supplement/u_geometry_occupancy_gain_full.tex	sections__supplement__u_geometry_occupancy_gain_full.tex
sections/supplement/v_appendix_syco_span_protocol.tex	sections__supplement__v_appendix_syco_span_protocol.tex
sections/supplement/w_GeometryBaselineTendencyCausalGain.tex	sections__supplement__w_GeometryBaselineTendencyCausalGain.tex
sections/supplement/y_Construction_Repaired_Non-Repetitive_Continuations.tex	sections__supplement__y_Construction_Repaired_Non-Repetitive_Continuations.tex
sections/supplement/z_SparseClassifierTraining.tex	sections__supplement__z_SparseClassifierTraining.tex
sections/supplement/za_SampleAlignment_CCA_DirectedProbing.tex	sections__supplement__za_SampleAlignment_CCA_DirectedProbing.tex
sections/supplement/zb_Post-TrainingConfigurations.tex	sections__supplement__zb_Post-TrainingConfigurations.tex
sections/supplement/zc_related_work.tex	sections__supplement__zc_related_work.tex
supplementary.pdf	supplementary.pdf
supplementary.tex	supplementary.tex
supplementary_submission.pdf	supplementary_submission.pdf
supplementary_submission.tex	supplementary_submission.tex
main_submission.tex	main_submission.tex (added as a source copy of main.tex)


==> PACKAGE_SHA256SUMS.txt <==
2feb3957d491b5a15e6acc7aa13487d80bbc3d7c3252c7fdca22c94606e74692  ASSET_SHA256SUMS.txt
1c89dedb259e68c18943962a3aa63c582feb4a9f6f773c1ac1f625010cfbc53b  BUILD_VARIANTS.md
6afb31a8aa506dfb86e0dc0d860741caca5ed75e6c8af5f7a44374eef08a0f53  CHANGELOG.md
1a81dbd3ed522e4798e65c67ade1b1b06a14af36d52ed399fc0b196f152445ef  FLAT_FILE_MAP.tsv
a0862bba92231f607aa3c6711a414268e3866e4956bfa7cba66d2c7791cb60f5  README.md
5b9b45ec58a1cff672bafc49104b562ad3f72a0250841e38ef466c3fdaeecafe  ReproducibilityChecklist.pdf
97b1f638867428e72ef98cdd33fa17e521e58406fc961865b4404343e616fb93  ReproducibilityChecklist.tex
c59e817e360fde9ce989bd8fd8f393c258726de0d7a5362c1f2c1e17d9e33618  VERIFICATION_REPORT.md
5db7765ba99de5c1e4686f9b3940a0add9c5e702f2164514462bec130ccb6e3c  aaai2027.bst
6ffb35d0af503648f0233c20de2f3932f4db304b8d328383b585cbc0f6671d3e  aaai2027.sty
aa9b356ea221503456e96defb515380fb102dec61a6a82a3e66e25c3b80dc92c  data__repetition_rneurons.csv
62d152a1f7ce8d0337e38b6fbe603d1d6cbfb12e1a828b37ae9b6f1f2fdb5127  data__repetition_training_summary.csv
f3013a3342adf5729e9da310fcce5370b4acce19d119c6eefcdc28f148f38445  data__sycophancy_pca_act.csv
0cf831411f5f7c4348e25096c7c436c0792727ce8ce86e799523c2b877ff04bf  data__sycophancy_pca_cett.csv
f2cdbbe2b743c81391e722dfdca919ce0a165f51ba8426d5bc5e261ad86611b0  data__sycophancy_training_summary.csv
8546f65ad7276fb5e9377a33a5338b6b2536c965a071d569cff0b7ee8b61f010  figures__Big.png
9c053d44ae3227a2b18392c04c26d172606ce75c51711ecec513bef983942021  figures__act_noc_four_regimes.pdf
cff2638cfe284ef87076a006197f8e1a43f50de5a3bf0cef03512e52f7c73d5a  figures__angle_bars.pdf
352406d5bc19fc1665a629961ba7c69ae2ae8202e4edef613e4ab220c7a560c4  figures__angle_bars.png
0ab68b8aaf3ad22d6191a1298d87f77ad76c8c6e123da20318e167c75237678c  figures__cross_model_atlas__cca_mean_act.pdf
8efccc3e3205f96792ddbfce3793cdc004f1d7dab6fd37f523cc94a5a4d4e699  figures__cross_model_atlas__cca_mean_noc.pdf
0262f439c511c1932881d4bcf7716eb8d0d0c2ac8c284750ff342f859e4240d8  figures__cross_model_atlas__cca_primary_act.pdf
4cb2a587c3d8606250764e2cc4f7049d9b268ac57bc5a45103d99cc253d4d044  figures__cross_model_atlas__cca_primary_noc.pdf
7cd26bf185103c6723b65218f8a42614b0dc6cb1ed0a5017fe457302b27fd364  figures__cross_model_atlas__cca_random_mean_act.pdf
f7a57cf164a75ab54abef778b76fbd8508f17124724807864135cd2d15bff422  figures__cross_model_atlas__cca_random_mean_noc.pdf
75348e355c7af32b73b10b24837e3044df5cce70d248c417363338e7b0980f85  figures__cross_model_atlas__cca_random_primary_act.pdf
7275ef91457ee6b25acf8490cd118fde440495187ae55bc8bbee6e25023dfcd0  figures__cross_model_atlas__cca_random_primary_noc.pdf
961870fb555d743d5c9735cf5e9018cdbd0c08fe76c1c1fef4c75276bb1f85f8  figures__cross_model_atlas__classifier_direction.pdf
2349b4a1df0287a2492ebbdeb7bd02fd9fc7eb6e607727754dd696fb11c4a5d7  figures__cross_model_atlas__probe_kdim_act.pdf
b0df2886a8a3294179b29afa2a5b0d57d622b600e68efa16d98edbce2a50ead9  figures__cross_model_atlas__probe_kdim_noc.pdf
2d6d016443ed65c0dea7a7268657c60066499477c0dc4b3e0834f66fbc86314e  figures__cross_model_atlas__probe_random_kdim_act.pdf
89fc9de0caefc749a5f92ff39b399217d6c6daa8e6814cbca72b0e3d6e8b5fe7  figures__cross_model_atlas__probe_random_kdim_noc.pdf
573e3a174843910f88f0da324c7b56bb250ba9121f67921e99630b684a556c99  figures__cross_model_atlas__probe_random_top2_act.pdf
df0da1a05235eb925b901cdd15b5404a2053e54f1bbc85add575828633f17a69  figures__cross_model_atlas__probe_random_top2_noc.pdf
160d3f282ba486e4212bef719303ce469fb4a5fa32b7aede8b0f8c1d43bcf520  figures__cross_model_atlas__probe_top2_act.pdf
00e9a9f7ccff3af0e17d133ef8a89de400f8776d3b50a2c421bcc505fd85d795  figures__cross_model_atlas__probe_top2_noc.pdf
d4dcb2c93a752cca1318db524a85ba5fb714f02c4f7470305483fa3177250cb1  figures__decomposition__final__noc_activation_maxabs.pdf
b8b941a46906a366fd805f249e964074a03f4e8cdb5ad61547b5225e995f1346  figures__decomposition__final__noc_subspace_maxabs.pdf
a0a04ebb8c947583524a675262da90c3a992b739fbe0f4a7453cc9e188628df0  figures__decomposition__stages__act_activation__stage_01.pdf
5318a2ea2239317740abfe85380bd3b47a6d6a850f581a4670ad7e8c19d71ee1  figures__decomposition__stages__act_activation__stage_02.pdf
4ff07a01ad7e7935041a114c8e60f3a98af601202447180ccf2c2c17f6e3542f  figures__decomposition__stages__act_activation__stage_03.pdf
ed8a11a0363085f1cc968808ebabd0d0abd60110e3afce150428a8376cb31eea  figures__decomposition__stages__act_activation__stage_04.pdf
5a9ec59e1da28d6cf49d090525c513a62252ebf2983cea683ec3453df49ae7dc  figures__decomposition__stages__act_activation__stage_05.pdf
c51fda28bf6438217c2935f28a9a9c073a5e8264298f3cae9ba0cde1ef50f766  figures__decomposition__stages__act_activation__stage_06.pdf
a7a4d00c4ebb8b396a020cc5f24a6b10c5c3f2e8a355f304b5c05e89812100c5  figures__decomposition__stages__act_activation__stage_07.pdf
035ea4824b5470e710c5025f598e49eec6fb25fc2d4cfcf97ef8223ef98f4dd0  figures__decomposition__stages__act_activation__stage_08.pdf
c1c4ad0dcd57f1909e3ef057a3dc0de29f1eff48a1cb189ce5933b8a9cb7a7b1  figures__decomposition__stages__act_activation__stage_09.pdf
bb200ba6472e2b17fa09d204e25ce296a94482ce8f8adf9f42ae2e4e1947300d  figures__decomposition__stages__act_activation__stage_10.pdf
161878cd477d4dda31e818e13e378c6c2a78d235da38b8895be52182abc8e5cc  figures__decomposition__stages__act_subspace__stage_01.pdf
8905335a6bff0330cda2cd8b3faf7aa23b0d728c9712f760d94ca08bd7976d65  figures__decomposition__stages__act_subspace__stage_02.pdf
239e797000834a9d8fbc97ec3edc91898cfa2027eb2d5ad28bc8fbb7ab6560ee  figures__decomposition__stages__act_subspace__stage_03.pdf
e5994ea6fdb5b3b795c96f3ddb56658cd132201affcedb86a38402ca23982ea9  figures__decomposition__stages__act_subspace__stage_04.pdf
a14685571fa8019239f522fd5194b91205d79eca10836cdc7dcab18ed5610392  figures__decomposition__stages__act_subspace__stage_05.pdf
15165b309c7508d3c0fcfc35812a56785cb2f119aa0a52cabc50c9f0913bb614  figures__decomposition__stages__act_subspace__stage_06.pdf
d301390ebc17199211af99e25f806d9947a7e2cc28c0720984aae5078dd9e396  figures__decomposition__stages__act_subspace__stage_07.pdf
39d8e4c2440910316c26d75f4db54f8e7b69e70b1c5e4daedd3faa186564ea4d  figures__decomposition__stages__act_subspace__stage_08.pdf
48807640529b14a1f4ee87a366d271462a1d6f43c2353505550b15003e1e5b79  figures__decomposition__stages__act_subspace__stage_09.pdf
81bcf9b8c358acc97e484ca007c921e376217af682fdc17a57e92b74c757dd0b  figures__decomposition__stages__act_subspace__stage_10.pdf
b54c82465940c99ae902880dc05053158f15a6bce4850424074fa8116d128251  figures__decomposition__stages__noc_activation__stage_01.pdf
da163242c0dd14a690a0c16fff07f3602a417bb0dd964bcc7d600f90c8478157  figures__decomposition__stages__noc_activation__stage_02.pdf
873e8f42cae9eb78ca285541d87183c13fd2afe599891dbf6893e06179e59aad  figures__decomposition__stages__noc_activation__stage_03.pdf
87c23b63ea3dc450bc6299b4f1cbf8186b9f87e647d727e79ca0bc4bd7cdf0da  figures__decomposition__stages__noc_activation__stage_04.pdf
4202e06b0cd91411aa9d23b854367d90f98c257ac4fa5dc38ae75bda55206667  figures__decomposition__stages__noc_activation__stage_05.pdf
edbb2a1d12553b6749baeb611af493d56ad6e395544f8de639b128a97f586c89  figures__decomposition__stages__noc_activation__stage_06.pdf
2da25c2e188618110fd533d96b417cb340d25037054e4f97ebf99d933826cda4  figures__decomposition__stages__noc_activation__stage_07.pdf
838a1b4f069931908232d44e21aaf1c1eecc4e1f064219209a80bc7452f14a0b  figures__decomposition__stages__noc_activation__stage_08.pdf
af9ec33b30c5282aef736d2de36c5ade8046f3cc197b6b810c4f62be8cfae3d5  figures__decomposition__stages__noc_activation__stage_09.pdf
2d1ad4461c69e13a551ddfd36f1b3b8e2b9276ec7dd8f387d4c010365aa8ae42  figures__decomposition__stages__noc_activation__stage_10.pdf
243f54e2ea1b925833fe670479e83bb92538878b89ed74317f8b8f5dc911ae97  figures__decomposition__stages__noc_subspace__stage_01.pdf
3467fd942ce118458b46ac1ae4c2c6baf82323e9f1fd37fb62f84475474c5af0  figures__decomposition__stages__noc_subspace__stage_02.pdf
575b6a801be43ba64acec8da5d7a106704c39d2bc0bae29d9251457b10b2bcde  figures__decomposition__stages__noc_subspace__stage_03.pdf
73334e7105ba7f605b17a63a0a9799aec93607f67043aa54f4052d1be6081c0e  figures__decomposition__stages__noc_subspace__stage_04.pdf
cdf30afe5ff6e23cdc71e93711ac31738ed1390ca52dc4a27fc352c8314d5bb7  figures__decomposition__stages__noc_subspace__stage_05.pdf
4dddbd0d6404c87be46c7b99917ad497e4263b0e8a935bb2b574a27de949990f  figures__decomposition__stages__noc_subspace__stage_06.pdf
bf7566378646280b308df861d5674c17ebb8a150d745d5405c4144d6e36e72b8  figures__decomposition__stages__noc_subspace__stage_07.pdf
aad1c3ebb745b5b6708125a43a97748e4130ee3e4d0ed150e0784913e0903d08  figures__decomposition__stages__noc_subspace__stage_08.pdf
69d7914ebfe0d8acb007d6c7548ab82c2cd1c5d15de021ace4d58a6ec47a0f6b  figures__decomposition__stages__noc_subspace__stage_09.pdf
cb97da6cde09ab5cd5a2e9f9b24749b3172fafebfec2b706123295579592202e  figures__decomposition__stages__noc_subspace__stage_10.pdf
d740854339e0b2bdff7a71df0dde90d88b24f4b7edf163059e04eb039014806c  figures__decomposition__trajectories__act_activation_zscore.pdf
02d6c0df5bf3b2191fb1097137951636102d03213ac9bb293e333cd434001fff  figures__decomposition__trajectories__act_subspace_zscore.pdf
eda80d4b3609b1f6db2c8124d07a30414119035754a117dd68fe83a9fe7c3714  figures__decomposition__trajectories__noc_activation_zscore.pdf
2a06e22841c84af50a83d9051ef102c146098a02da65f61ec3dd3f3bf0666c9c  figures__decomposition__trajectories__noc_subspace_zscore.pdf
48e27b76bd7d0c16bdfe2bdbc1bd71c1e41834557ac619e2729444cb4b8ea010  figures__geometry_vs_behavior.pdf
832f2469fce29a12ae8d1bc4ff30d609a4731b4f4c86815d1e00680198293355  figures__geometry_vs_behavior.png
b99f342057a173757bca7934b1f43cb3499d4bcba7e7f7eafc02135eb5aea789  figures__llama31_8b_bac_layer_distribution.pdf
85b8da7d43266eeaa7e3b61c4c74d1ad2b20fc3093d396a5de8851543edde0c7  figures__logos__gemma.png
514ad9e55be4396e387dffa8f15f8777b4afbe0900975caea301049621832f9e  figures__logos__llama.png
f6896be43b559facb3c958fcafc3f974d09a2ff9b73e7be335a49dfefd4ad397  figures__logos__mistral.png
90f92beec693406f9a34c9db903e04eb94e2c3b4dadae49ae31b65115e3f6535  figures__logos__openai.png
256e1b493c8243d91414896bf77709e02541c8ea69fadad6b32a6d221107968f  figures__logos__qwen.png
2f58a965838e068f351d9e9caf8230b703385627963860f89b36b150863268dd  figures__low_rank_evidence.pdf
4859316ad86263483dc76395501f08f3e28b7638aad70aa5b72b702956f0b070  figures__low_rank_evidence.png
fa0c58490aed6dfb1372ca89b40b8a67bcab7a3385a0f23d40c62192bf2e1035  figures__repetition_ACT_chart.pdf
f8ae972342675b72cd33d271b81afb8be4b61b1fd753f68ac8d0be536a57ef5b  figures__repetition_NOC_chart.pdf
11dc7e5f2575901c6accf0bf1ca86312edd00dedd4f3a866d49cde1b8d2d905b  figures__repetition_geometry_behavior_trajectory.pdf
57424eaf6db2e66eb898ffb3723312447944e31ac93c22266f0c9a2d468541e3  figures__repetition_projector_overlap_trajectory.pdf
b29a4e39cc6dfb59af5e9afc7d0f6781c5a4f962a279b413a9ce9d114091b300  figures__repetition_trajectory_ACT.pdf
c73f10208a593ff6c68ef67beaae37d13aadb2918cc60cf0e3048b13ed05fc12  figures__sharedness_bars.pdf
9b9cd72d3d9262e7a10a8c8050400b7f27bc07092f0a830192d4a10279f9d086  figures__sharedness_bars.png
4930310118787fd4dfb7cd5087838325ef6de09bc07e3923b525842bdbf7747b  figures__steering__act_subspace_gemma.pdf
59d38eaa345ff95c7ca53e53f427f4053e4170bec311f43aa91f32b1047c13d8  figures__steering__act_subspace_llama.pdf
197beceddb1b95cd11380104d9bca88ca605f1098c9c65f72dda7a1fefcfd039  figures__steering__act_subspace_mistral.pdf
fc378574f5b4b8113035bcd3d3f8074bea2e804057fdcde8fa4c4f10dec9c507  figures__steering__act_subspace_qwen.pdf
3be3555ed8cac015cfcde955331a6de997ab425cbeb2c1106f41d434e6d76b9d  figures__steering__noc_neuron_gemma.pdf
ef35a8ffd746ebbb8c007d863e0cf7d466e9335d1ea8a01561e4ec4c31f530a8  figures__steering__noc_neuron_llama.pdf
7886b29bb6fc93602f8242b6d977d94504fddc3575672d47a06f13d7ac71b8bc  figures__steering__noc_neuron_mistral.pdf
150e0b05b0dd3d3e917639ba05fb0dec27f7b117a6ce978a6803f10d9d845d21  figures__steering__noc_neuron_qwen.pdf
da759ce6cbd1fd9dd044cdbf262ef4d991a05cf16209aa765fdd2dead84f7159  figures__strength_landscape__base_instruct_causal_delta.pdf
f082c0a9997a7f72e46f307941103f3f544ebea9f5810f8046936cf41cd100d2  figures__strength_landscape__base_instruct_uniformity_delta.pdf
4b2353f8639b3f50be20d39f70727a2f0b4523f6cc7b6b5c50386d1a954aefe4  figures__strength_landscape__cross_model_strength_landscape.pdf
91c1000f72982da1a72499370828051a42b3513e3eb42223b08b677952f3a1e6  figures__sycho_behavior_geometry_objective_grid.pdf
45d2cb923015fd9139d4273f4329727ce345633930ca114b6e4a2234956c03d5  figures__sycho_grassmann_overlap_overview.pdf
996a202dc4cf0b8dd14f7f034a1c4758fde411434afa70ea2eff8b21c005fba7  figures__syco_act_chart.pdf
49cde970e237d9d76050b04516a43fbedef4fc8f6c51ff98fc56b8f16c27d7a9  figures__sycophancy_ACT_chart.pdf
8706b5bc86dd1614e8f6f576ce22b9536851e605735a9de1826af87e0e1b4eb0  figures__sycophancy_NOC_chart.pdf
c99b415f1b96348f7fca95f21226fd0dd1d48b9730a3c2fc1b7a83438a7875a5  figures__sycophancy_paths__syco_0003_RL.pdf
074d78c0e4fcdc7e9729700d37fea8f213b2c1341c599af27fff0550808f9339  figures__sycophancy_paths__syco_0003_SFT.pdf
68843c9590f5299f5838ba864ffb0b02aef132601312a1d017e5a7b79578f820  figures__sycophancy_paths__syco_0003_SFT_RL.pdf
ad505ead07d19834d06fe44392167a0fa11339658a002029db17835f207e6737  figures__sycophancy_paths__syco_0003_base.pdf
7937406ad08ae20e73557387c3ab1fd865d160b1fbd43ed8dc57bd7e661f7cac  figures__sycophancy_paths__syco_0005_RL.pdf
258d532d7566f901574d24210b3d6f5cf9f1b59ae66082b1fe8e278e795e1221  figures__sycophancy_paths__syco_0005_SFT.pdf
610dc67445dac9b199ca87d1f812832d05582320f96b29ea29e56f9d39765f2c  figures__sycophancy_paths__syco_0005_SFT_RL.pdf
5df3301b524a229560e8ff2d1a457cca3b2a6d2f1e0ea9321bccb34d268d41be  figures__sycophancy_paths__syco_0005_base.pdf
9c5e4861be738e53e7ddf95e847dd50e73ebdaa9d49abb765775e845bb6a2ea8  figures__sycophancy_paths__syco_0009_RL.pdf
afab307ba2d44fb6ae8e2b788a06d8be523c5ba14f0599a2c5cc37efc60b5974  figures__sycophancy_paths__syco_0009_SFT.pdf
260af822b661c19ba8e74fe13797280a1757168fc51541f655c3c347e8f2d974  figures__sycophancy_paths__syco_0009_SFT_RL.pdf
6ae047e25ec062e30ddc7904a0024e3619fc1f362b9cc87a3cae99d3590b02a2  figures__sycophancy_paths__syco_0009_base.pdf
3079167c591525ede404f1780aeff642d36ca551218a884d795b11e5ea2314df  figures__sycophancy_paths__syco_0010_RL.pdf
e65fac04291e5b25117b5bcbbbcae85e2f33101b4058903b590816c2958d04e1  figures__sycophancy_paths__syco_0010_SFT.pdf
4a75c1288a0006075a4f498b4dbe670130c6d702772d59051808f615b8ba8808  figures__sycophancy_paths__syco_0010_SFT_RL.pdf
b4f66dd26e118617a7bc5b93574bba3e9f28305e86da74c743cbff250ad9a7be  figures__sycophancy_paths__syco_0010_base.pdf
75c3f70fd189815458aaa9922a6a997050575b1825325461ba23f1ff4ab57a36  figures__sycophancy_trajectories.pdf
cd292a57e5dbebce45266757f26d6896da5a90a6aa94e76bc4ac92b4457f018c  figures__sycophancy_trajectories.png
5afd131ab3cbdf828c96ad89cad5460175167c3abbaf567328ee5e6e541f6475  figures__trajectory__rep_act_135_b5.pdf
8148cd3055748823a44d0784ee7390c9f15171e0f350b24608e6d7d17dcad42d  figures__trajectory__rep_act_186_b9.pdf
16403080ebc3ec04426d1fa89612d7e3aa8b67eb77d6988fd7703b85454e1c5c  figures__trajectory__rep_act_193_b46.pdf
60cc3488d58420acb7a741f44304e9f9185845e3c3e7fa0dcb2f0626cd33fb69  figures__trajectory__rep_act_221_b12.pdf
3884be2e3d2ddc752e0f8ede3ee6a1177f0d98e527d0e42ad4922007f316b42a  figures__trajectory__rep_act_296_a0.pdf
9eb2e81458404259fbbee033c2deeee6e4dbcfb4e36a53b8bbdfb775235ecf3b  figures__trajectory__rep_act_389_a42.pdf
22173f644f80fe4ee3a40c784ebe03a1b7c0698d96dbab8944ecd8e052ddbd7d  figures__trajectory__rep_act_425_b26.pdf
7b40a728485475dadb50650ec28acc1664749606d1ceed494edadc6fc3c9b2a9  figures__trajectory__rep_act_93_a13.pdf
951f6ce3433159fc4cf29b36920145a3acd43bbf76a21780a44848b641856eb2  figures__trajectory__rep_act_para79.pdf
1e2402aaab30f46d968debd2843cbe3ce68667a2e6102aa79231d0a27939ab30  figures__trajectory__rep_noc_135_b5.pdf
7e5590df1a7a0ff2751c1113415f307201b05a1207e60abe9b8d8ed79fe0b161  figures__trajectory__rep_noc_186_b9.pdf
0e3495727a054ffb2f9a6eaccd606166d019236805f740a29914f837d8f53c9f  figures__trajectory__rep_noc_193_b46.pdf
2f60df4666c8ca4330462af0778d80f81208a76af7eac52a3943ff9b11f8dac4  figures__trajectory__rep_noc_221_b12.pdf
15e5d1964a8b518969c1649cebf773b9385782c722dd6571155d74365cb4d195  figures__trajectory__rep_noc_296_a0.pdf
44b8cfde667df55bf3e5e3b1722692cefe0438dd4f549c885b35c40f556c7bf4  figures__trajectory__rep_noc_425_b26.pdf
49525cb7939d4717b62e12d3d526735e1a1a392a0172b1952b177d25948e8a2f  figures__trajectory__syco_act_0922.pdf
28fc7a0d70ca3d4dcba996d1f86bf582c86f9d2bb064e095416874909f931c5b  figures__trajectory__syco_act_1256.pdf
446e048b9c9c1a6f7ca91dde17df5b2af5a3f4cdf2117c12ae1c0c75fdedda8c  figures__trajectory__syco_act_2640.pdf
cd70b62c223a6cbd296f653a6f129fb7da8cb8763ef091177368c714cdb165a9  figures__trajectory__syco_act_2771.pdf
078a87e2eadee63b12a5c3b36a82bb68f40b11f5309676259b60446854b00744  figures__trajectory__syco_noc_1256.pdf
4088faf02f0727bba8cd60838c4873dd50f97ff0863cfb103579c22873452603  main.bbl
275574c4ab2ff14b3d338ca5d4f0fc692f856322a62df4681df00cdb050563f5  main.pdf
9e0b83a6ed0dbd1068707f23af7bef86928c29cc1ad2cda00f77787d8fb5f6d3  main.tex
4088faf02f0727bba8cd60838c4873dd50f97ff0863cfb103579c22873452603  main_submission.bbl
32fcdb37d4b573d70e0e2905ab0e12d15dd255dd59c1901185f5853c70799e32  main_submission.pdf
9e0b83a6ed0dbd1068707f23af7bef86928c29cc1ad2cda00f77787d8fb5f6d3  main_submission.tex
dd0409a5da2d92f2dd5a66cc4fa64eae37e5a2533a47aac8fbaebd2a67f4579a  references.bib
dd59f6018412e95a097bca361f0fe0cd2b5f5239ccaaf0a367a3cdc9a50d5ae7  sections__01_intro.tex
3bc8bf8ea15e444653c535c7bf05e4f18333d161892651d02173f46a8f499300  sections__02_related_work.tex
6bd89b91a78d289da54cb617a90f2a839a615aab3292c709dd4224779aaa3cf3  sections__03_framework.tex
8822fad7d284184437028f21d9e534106754a9f9b0ba55b13ceabca944b5ed39  sections__05_results_manifolds.tex
7c4c768e8e81ed4caee0909ac90d57c6b77bcf1b9b00404256136f5d8506f628  sections__06_results_training.tex
62f304939393a21e108231c86b804b357e63117ef79bc790c080d4bee47ed98e  sections__08_discussion.tex
0596632d05d0138b49b0a1030d574a515b7a8fce0e571407ec77831db393774d  sections__appendix_tables.tex
b815f3365535f88899dd934c7c167f66f25a3a3f25f47fcee801741554b07131  sections__supplement__b_data_and_features.tex
a5408744526d883b6de8c530acc32210c2d97f20c3f553942b29c8623bd8db51  sections__supplement__c_subspace_estimation.tex
5dbc4831ced18ecd3259ffd625733378e503aae4105a569071d25db07ccef8d6  sections__supplement__d_steering.tex
427a7225e74c652a5b4c738068e4c992080f61138265dd3b3906204888264d11  sections__supplement__e_posttraining.tex
03fda6b0197d584d4e11f6964c011f9889d47f9b55b174677709c9bc077ca403  sections__supplement__f_full_tables.tex
ac46fcbe47914a041c97dbf84c7ca77c85f57ecb47a938e856daf2e9d48ca65c  sections__supplement__h_model_theory.tex
791032bdfba34ec125cf1e7a4339445cad9fea68b4959135221e966760f943e1  sections__supplement__i_Occupancy_Gain.tex
b64a6ef07b33a1a0465860eed09ec687e25c529ba3d5ead7f0803164b8a6d44e  sections__supplement__j_fisher_derivation.tex
27e8c5ace698ede47d2da6beb66424939978842f4cee2ac08b7fee4c196a81fe  sections__supplement__k_Leakage_Control.tex
e441c1c7363fe8da1963f2cd4c41936d13638ff0a2332acd68c052157bb0b2d7  sections__supplement__l_Vis_Behavioral_Charts.tex
f0efa0fba87932b56064dd5c881595e36e0167dbdbe2692f641bafcda1bc8f2e  sections__supplement__m_Trajectory.tex
55fe39283017e60ba0e089227fa4965b3374501e2b7aa68cd5f5c546a46a5218  sections__supplement__n_Sycophancy_Path.tex
aa7c2b75f1a2549d7c6fd43d8fc577ab9820352deeaa6f8f9ba869467f2a4fb5  sections__supplement__o_Coordinate_Statistics.tex
449690666ddff3e73b18bc21f44f1bb3bfd983e08212f059a24bd9db7140cacd  sections__supplement__p_bac_layer_distri.tex
a1d4e1e36e6f1abea4bbd6fff1c043a6dfdacc67f674424e059f0be71a05458e  sections__supplement__q_Cross-ModelBehavioralAtlas.tex
98a042953cd30624767ff5d1e2867026e6f2030377d1d6e97ae8f2e05a63db0c  sections__supplement__r_MetricsCheckpointAnalysis.tex
864ebc17c55e5179ba347b383ed632102d5307b48b906d0b8e709a10956ea881  sections__supplement__s_PublicAlignmentEffects.tex
c6975f9529d095326a85c4014718f2856bc6470056dc8cc912fa455f31f9743d  sections__supplement__t_DatasetSize.tex
3272ac084e57917f8cd29b5919450535188bad24dd12b079081622f8433e7d0a  sections__supplement__u_geometry_occupancy_gain_full.tex
306b2f689606c923e17e302a3e3d7cb0caceedc5917c9c5f53f4f54ffc81aec0  sections__supplement__v_appendix_syco_span_protocol.tex
f25a5330293fc9d11d18b07b5f89cf3b655ccd513e98e7d372d51412fcdbfebe  sections__supplement__w_GeometryBaselineTendencyCausalGain.tex
0ebfb43540e50ea315aa7b6460392f24f30f76664a4b6718574b88686ce8c892  sections__supplement__y_Construction_Repaired_Non-Repetitive_Continuations.tex
09cda1d6567406246ad0e30b40764be6e052c5bf8cbb375d1d6ac8d9b2acd7d8  sections__supplement__z_SparseClassifierTraining.tex
1c88d4175174d3daa32f9ded522575af4ab900ca6c152058ab9588d234f129e4  sections__supplement__za_SampleAlignment_CCA_DirectedProbing.tex
0cc2fef8c6d80462463cc20de31013f1edd3cd06f89aa9c24e0803e17f71fbe8  sections__supplement__zb_Post-TrainingConfigurations.tex
0800da69513a713debf91007bd4d4ae0f93965074a980b201bb65f954d33faee  sections__supplement__zc_related_work.tex
1e937fb8d68c7683ce7ed2cdfa05aa9913cd975f39934df90dbce6c88fa3558a  supplementary.pdf
33b09a42d70cdce8f96066a32cd3846126ce5a8080b52db6a39140e810492229  supplementary.tex
e41b875474a210bb84f72ef41c7dd5a3f0fef062243476cfa2012127efcf1e20  supplementary_submission.pdf
82e50b74b4f35c4dee659b74be25f4ef5f62cce7255025768ed9b00cfc98cef7  supplementary_submission.tex


==> data__repetition_rneurons.csv <==
Model,ParamsB,RNeurons,Accuracy
Llama-3.1-8B,8,26,0.9811
Llama-3.1-8B-Instruct,8,24,0.9879
gemma-3-4b-it,4,27,0.9740
Mistral-7B-v0.3,7,53,0.9744
Mistral-Small-3.1-24B-Base-2503,24,29,0.9658
Llama-3.3-70B-Instruct,70,34,0.9853
Qwen3.5-27B,27,41,0.9646


==> data__repetition_training_summary.csv <==
Behavior,Objective,Direction,Checkpoint,Sharedness,AngleDeg,ProjDistance,FisherRetention,FisherStrength,BehaviorProb,QualityPPL,AuxMetric1,AuxMetric2
repetition,SFT,up,600,0.6934,27.78,2.7128,0.9380,76.5460,0.96803,3.70416,0.66711,0.72299
repetition,SFT,down,600,0.7106,25.77,2.5800,0.9419,63.8125,0.92028,3.52084,0.25899,0.37174
repetition,RewardOpt,up,60,0.9600,3.59,0.9999,1.0955,67.1523,0.91801,2.94752,0.35461,0.40325
repetition,RewardOpt,down,60,0.9200,7.20,1.4142,1.0493,66.4614,0.88494,2.91139,0.24170,0.43393
repetition,SFT+RewardOpt,up,60,0.5975,36.05,3.0427,0.8995,81.4551,0.96703,5.00357,0.25420,0.94186
repetition,SFT+RewardOpt,down,60,0.6040,35.17,2.9515,0.7045,57.8396,0.59574,3.86605,0.39259,0.56458


==> data__sycophancy_pca_act.csv <==
Model,Neurons,Samples,PC1,Top3,Dim90,CosSim
Qwen2.5-0.5B-Instruct,78,6678,0.6663,0.8460,6,0.0579
Qwen2.5-0.5B,83,6678,0.6011,0.8782,4,0.0317
Qwen2.5-32B-Instruct,62,6678,0.8610,0.9620,2,0.2737
Qwen2.5-32B,75,6678,0.7952,0.9003,3,0.1419
Qwen2.5-7B-Instruct,61,6678,0.8599,0.9646,2,0.0336
Qwen2.5-7B,69,6678,0.7673,0.9606,3,0.0780
Qwen3.5-27B,101,6678,0.3035,0.5806,22,0.0000
Gemma-2-27B-it,53,6678,0.6587,0.9440,2,0.0917
Gemma-2-27B,55,6678,0.4101,0.7853,4,0.0300
Gemma-2-2B-it,42,6678,0.2469,0.5118,14,0.0972
Gemma-2-2B,75,6678,0.1822,0.4055,19,0.0866
Gemma-2-9B-it,54,6678,0.3213,0.6398,7,0.0000
Gemma-2-9B,51,6678,0.2023,0.5339,10,0.0728
Gemma-3-4B-it,54,6678,0.3093,0.6828,7,0.0000
Llama-3.1-8B-Instruct,78,6678,0.2552,0.5008,20,0.0995
Llama-3.1-8B,92,6678,0.4262,0.7749,8,0.0029
Llama-3.3-70B-Instruct,83,6678,0.4069,0.6925,15,0.0326
Mistral-7B-Instruct-v0.3,50,6678,0.3278,0.5661,13,0.0445
Mistral-7B-v0.3,46,6678,0.3466,0.6108,15,0.0000
Mistral-Nemo-Base-2407,78,6678,0.5083,0.6841,12,0.0190
Mistral-Nemo-Instruct-2407,67,6678,0.6764,0.8163,6,0.0210
Mistral-Small-3.1-24B-Base,61,6678,0.3486,0.7351,8,0.1178
Mistral-Small-3.1-24B-Instruct,52,6678,0.3563,0.7094,9,0.1002


==> data__sycophancy_pca_cett.csv <==
Model,Neurons,Samples,PC1,Top3,Dim90,CosSim
Gemma-2-2B,75,6678,0.2606,0.4738,29,0.0511
Gemma-2-2B-it,42,6678,0.2884,0.5270,18,0.7440
Gemma-2-9B,51,6678,0.3869,0.5920,18,0.1225
Gemma-2-9B-it,54,6678,0.3111,0.5153,24,0.7365
Gemma-3-4B-it,54,6678,0.3615,0.5434,22,0.5338
Gemma-2-27B,55,6678,0.2501,0.4926,24,0.5971
Gemma-2-27B-it,53,6678,0.2919,0.5084,23,0.6870
Mistral-7B-Instruct-v0.3,50,6678,0.3990,0.5824,21,0.4227
Mistral-7B-v0.3,46,6678,0.4061,0.6286,15,0.4161
Llama-3.1-8B,92,6678,0.3093,0.5056,29,0.1757
Llama-3.1-8B-Instruct,78,6678,0.2816,0.4952,30,0.6781
Qwen2.5-0.5B,83,6678,0.2025,0.3670,38,0.6242
Qwen2.5-0.5B-Instruct,78,6678,0.1917,0.3517,36,0.6241
Qwen2.5-7B,69,6678,0.2924,0.4997,28,0.5060
Qwen2.5-7B-Instruct,61,6678,0.2759,0.4415,30,0.5745
Mistral-Nemo-Base-2407,78,6678,0.2282,0.5039,26,-0.1646
Mistral-Nemo-Instruct-2407,67,6678,0.2799,0.5080,25,0.5667
Mistral-Small-3.1-24B-Instruct,52,6678,0.3440,0.6273,15,0.2482
Mistral-Small-3.1-24B-Base,61,6678,0.5269,0.7282,12,0.2025
Qwen2.5-32B,75,6678,0.2603,0.4714,32,0.6337
Qwen2.5-32B-Instruct,62,6678,0.2865,0.6132,24,0.1861
Qwen3.5-27B,101,6678,0.3149,0.5026,34,0.6593
Llama-3.3-70B-Instruct,83,6678,0.2859,0.4795,30,0.6731


==> data__sycophancy_training_summary.csv <==
Behavior,Objective,Direction,Checkpoint,Sharedness,AngleDeg,ProjDistance,FisherRetention,FisherStrength,BehaviorProb,TruthPPL,SycoPref
sycophancy,SFT,up,120,0.7734,24.69,2.5636,0.9657,10.9596,0.88584,11.71793,0.64595
sycophancy,SFT,down,120,0.8035,22.04,2.3871,0.8144,17.7359,0.44221,1.28075,0.33044
sycophancy,RewardOpt,up,60,0.9382,10.10,1.3384,0.9983,13.8834,0.37020,6.48420,0.47387
sycophancy,RewardOpt,down,60,0.9389,9.68,1.3309,0.9949,13.8919,0.34155,5.68717,0.43599
sycophancy,SFT+RewardOpt,up,60,0.7211,29.03,2.7944,0.8845,10.3968,0.85073,1485.09937,0.66585
sycophancy,SFT+RewardOpt,down,60,0.6950,30.88,2.9224,0.8187,15.8135,0.38855,1.37858,0.29712

